Green-PoW: An Energy-Efficient Blockchain Proof-of-Work Consensus Algorithm

This paper opts to mitigate the energy-inefficiency of the Blockchain Proof-of-Work (PoW) consensus algorithm by rationally repurposing the power spent during the mining process. The original PoW mining scheme is designed to consider one block at a time and assign a reward to the first place winner of a computation race. To reduce the mining-related energy consumption, we propose to compensate the computation effort of the runner(s)-up of a mining round, by granting them exclusivity of solving the upcoming block in the next round. This will considerably reduce the number of competing nodes in the next round and consequently, the consumed energy. Our proposed scheme divides time into epochs, where each comprises two mining rounds; in the first one, all network nodes can participate in the mining process, whereas in the second round only runners-up can take part. Thus, the overall mining energy consumption can be reduced to nearly $50\%$. To the best of our knowledge, our proposed scheme is the first to considerably improve the energy consumption of the original PoW algorithm. Our analysis demonstrates the effectiveness of our scheme in reducing energy consumption, the probability of fork occurrences, the level of mining centralization presented in the original PoW algorithm, and the effect of transaction censorship attack.

==> vertices.txt <==
id,  x,  y,   size,  color, opacity, label, IdAsLabel, NoLabel
A,   0,  0,     .4,  blue,      .3,     a,     false,    true
B,   1, .7,     .4,  blue,      .3,     b,     false,    true
C,   2,  1,     .4,  blue,      .3,     c,     false,    true
D,   2,  0,     .4,     blue,   3.,     d,      true,    true
E,  .2,  1.5,   .4,    blue,    .3,     e,     false,    true
